Flowing from Words to Pixels: A Noise-Free Framework for Cross-Modality Evolution

Diffusion models, and their generalization, flow matching, have had a remarkable impact on the field of media generation. Here, the conventional approach is to learn the complex mapping from a simple source distribution of Gaussian noise to the target media distribution. For cross-modal tasks such as text-to-image generation, this same mapping from noise to image is learnt whilst including a conditioning mechanism in the model. One key and thus far relatively unexplored feature of flow matching is that, unlike Diffusion models, they are not constrained for the source distribution to be noise. Hence, in this paper, we propose a paradigm shift, and ask the question of whether we can instead train flow matching models to learn a direct mapping from the distribution of one modality to the distribution of another, thus obviating the need for both the noise distribution and conditioning mechanism. We present a general and simple framework, CrossFlow, for cross-modal flow matching. We show the importance of applying Variational Encoders to the input data, and introduce a method to enable Classifier-free guidance. Surprisingly, for text-to-image, CrossFlow with a vanilla transformer without cross attention slightly outperforms standard flow matching, and we show that it scales better with training steps and model size, while also allowing for interesting latent arithmetic which results in semantically meaningful edits in the output space. To demonstrate the generalizability of our approach, we also show that CrossFlow is on par with or outperforms the state-of-the-art for various cross-modal / intra-modal mapping tasks, viz. image captioning, depth estimation, and image super-resolution. We hope this paper contributes to accelerating progress in cross-modal media generation.

==> latex-build.yml <==
name: LaTeX Build

on:
  push:
    branches: [ main ]
  pull_request:
    branches: [ main ]

jobs:
  build:
    runs-on: ubuntu-latest

    steps:
    - uses: actions/checkout@v4

    - name: Compile LaTeX document
      uses: xu-cheng/latex-action@v3
      with:
        root_file: main.tex

    - name: Check for LaTeX errors and warnings
      run: |
        if grep -q "^!" main.log; then
          echo "LaTeX errors found:"
          grep "^!" main.log
          exit 1
        elif grep -q "Warning:" main.log; then
          echo "LaTeX warnings found:"
          grep "Warning:" main.log
          echo "Build completed with warnings."
        else
          echo "LaTeX build completed successfully without errors or warnings."
        fi

    - name: Upload PDF
      uses: actions/upload-artifact@v4
      with:
        name: main.pdf
        path: main.pdf
